Improved Linear Embeddings via Lagrange Duality

Near isometric orthogonal embeddings to lower dimensions are a fundamental tool in data science and machine learning. In this paper, we present the construction of such embeddings that minimizes the maximum distortion for a given set of points. We formulate the problem as a non convex constrained optimization problem. We first construct a primal relaxation and then use the theory of Lagrange duality to create dual relaxation. We also suggest a polynomial time algorithm based on the theory of convex optimization to solve the dual relaxation provably. We provide a theoretical upper bound on the approximation guarantees for our algorithm, which depends only on the spectral properties of the dataset. We experimentally demonstrate the superiority of our algorithm compared to baselines in terms of the scalability and the ability to achieve lower distortion.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


